Delineating parton distributions and the strong coupling

Global fits for precision determinations of parton distributions, together with the highly correlated strong coupling $\alpha_s$, are presented up to next-to-next-to-leading order (NNLO) of QCD utilizing most world data (charm and jet production data are used where theoretically possible), except TeVatron gauge boson production data and LHC data which are left for genuine predictions. This is done within the `dynamical' (valencelike input at $Q_0^2=0.8$ GeV$^2$) and `standard' (input at $Q_0^2=2$ GeV$^2$) approach. The stability and reliability of the results are ensured by including nonperturbative higher-twist terms, nuclear corrections as well as target mass corrections, and by applying various ($Q^2,W^2$) cuts on available data. In addition, the $Q_0^2$ dependence of the results is studied in detail. Predictions are given, in particular for LHC, on gauge and Higgs boson as well as for top-quark pair production. At NNLO the dynamical approach results in $\alpha_s(M_Z^2)=0.1136\pm0.0004$, whereas the somewhat less constrained standard fit gives $\alpha_s(M_Z^2)=0.1162\pm0.0006$.

==> proofs.txt <==

-Abstract (line 8,9): 
..... LHC, for gauge- and Higgs-boson as well ..... INSTEAD OF  ..... LHC, on gauge and Higgs bosons as well ..... 
 
-1: Please verify that this definition of "OPE" (?operator product expansion?) is accurate.
Yes.

-2: Please note that "dashes" not allowed in PRD. Hence it has been changed to "centered dots." Please check and confirm.
OK, looks fine as it is.

-Fig 10, key: note that NNLO_aprox is (now) not aligned, check how the conversion is done so it keeps the alignment 

-3: Colors used in figures must make sense to readers of the printed journal who will only see the figures in black and white.
Please consider clarifying the colors used in Figure 12 for readers of the black and white printed journal.
We have sent new figures with JR09 encircled by long-dashed lines, so it can be distinguished from dynJR14 in a black and white version.

-Second paragraph on p.15 (line 16): .... (three-) flavor ... INSTEAD OF .... (three)-flavor ... .

-4: This query was generated by an automatic reference checking system. References [17, 44, 50] could not be located in the
databases used by the system. While the references may be correct, we ask that you check them so we can provide as many
links to the referenced articles as possible.
All three references are correct

-5: NOTE: External links, which appear as blue text in the reference section, are created for any reference where a Digital Object
Identifier (DOI) can be found. Please confirm that the links created in this PDF proof, which can be checked by clicking on
the blue text, direct the reader to the correct references online. If there is an error, correct the information in the reference or
supply the correct DOI for the reference. If no correction can be made or the correct DOI cannot be supplied, the link will be
removed.
Did not find any wrong link

-6: It is PRD style to include all the author names in journal references for 10 or few authors. Please verify all author names in
expanded lists in Ref. [8, 42, 52, 59b, 60, 80]
Authors in [8, 42, 52, 59, 60, 80] seem to be fine

-7: References 8, 52, 53, and 72 have been updated with publication information. Please verify.
OK

-Ref.48, Erratum in second line: Phys. Rev. D 79, 119902(E) (2009) INSTEAD OF 79119902(E) (2009).

-8: A check of online databases revealed a possible error in Ref. c53. The page number has been changed from '146' to '136'.
Please confirm this is correct.
136 is correct

-9: Please provide additional publication information for Ref. [54] (e.g., URL, editors, etc.).
add the following at the end: ... , G. Grindhammer and K. Sachs (eds.), doi:10.3360/dis.2007.29.

-Ref.57: instead of the arXiv number write: ....Moch, Phys. Rev. D 89, 054028 (2014).





